A Common Tracking Software Project

The reconstruction of the trajectories of charged particles, or track reconstruction, is a key computational challenge for particle and nuclear physics experiments. While the tuning of track reconstruction algorithms can depend strongly on details of the detector geometry, the algorithms currently in use by experiments share many common features. At the same time, the intense environment of the High-Luminosity LHC accelerator and other future experiments is expected to put even greater computational stress on track reconstruction software, motivating the development of more performant algorithms. We present here A Common Tracking Software (ACTS) toolkit, which draws on the experience with track reconstruction algorithms in the ATLAS experiment and presents them in an experiment-independent and framework-independent toolkit. It provides a set of high-level track reconstruction tools which are agnostic to the details of the detection technologies and magnetic field configuration and tested for strict thread-safety to support multi-threaded event processing. We discuss the conceptual design and technical implementation of ACTS, selected applications and performance of ACTS, and the lessons learned.

==> authors.txt <==
Xiaocong Ai, DESY
Corentin Allaire, CERN
%Tobias Boeckh, Bonn ?
Noemi Calace, CERN
%Peter Chatain, Stanford ?
Angéla Czirkos, Budapest
Irina Ene, UC Berkeley
Markus Elsing, CERN
Ralf Farkas, Bonn
Louis-Guillaume Gagnon, UC Berkeley
Rocky Garg, Stanford 
Paul Gessinger, CERN
Hadrien Grasland, CNRS
Heather M. Gray, UC Berkeley/LBNL
Christian Gumpert,
Julia Hrdinka,
Benjamin Huth, Regensburg
Moritz Kiehn, CERN
Fabian Klimpel, CERN/TUM
Attila Krasznahorkay, CERN
Robert Langenberg, UMass
Charles Leggett, LBNL
Joana Niermann, CERN
Joseph D. Osborn,  Oak Ridge
*Andreas Salzburger, CERN
Bastian Schlag, CERN/JGU Mainz
Lauren Tompkins, Stanford
Tomohiro Yamazaki, UC Berkeley
Beomki Yeo, UC Berkeley
Jin Zhang, IHEPCAS
Georgiana Mania, DESY / Hamburg
Bernadette Kolbinger, CERN
Edward Moyse, UMass
David Rousseau, CNRS

==> institutes.txt <==
LBNL: Lawrence Berkeley National Laboratory, CA 94720, Berkeley, USA
UC Berkeley: Department of Physics, University of California, CA 94720, Berkeley, USA
CERN: CERN, 1211, Geneva, Switzerland
JGU Mainz: Institut für Physik, Johannes Gutenberg-Universität Mainz, 55128 Mainz, Germany
Bonn: Universität Bonn, 53012 Bonn, Germany
Stanford: Stanford University, CA 94305, Stanford, USA
CNRS: Université Paris-Saclay, CNRS/IN2P3, IJCLab, 91405 Orsay, France
Regensburg: Universität Regensburg, 93053 Regensburg, Germany
UMass: University of Massachussets, MA 01003, Amherst, USA
IHEPCAS: Institute of High Energy Physics, Chinese Academy of Sciences 100 039, Beijing, China
DESY: Deutsches Elektronen Synchrotron, 22607 Hamburg, Germany
Hamburg: Universität Hamburg, FB Informatik, 20148 Hamburg, Germany
Oak Ridge: Oak Ridge National Laboratory, TN 37831, Oak Ridge, USA
Budapest: Eötvös Loránd University, 1053 Budapest, Hungary
TUM: Technische Universität München, 80333 München, Germany
